Global Automation Atlas

Automation can displace or complement labour, but this need not be constant across economies. Existing exposure measures typically assign fixed scores to tasks or occupations and capture cross-country variation through employment structure. We posit that exposure to automation depends jointly on task content and country-level conditions. We use a large language model to classify 18,797 work tasks in 124 economies by exposure, labour margin, technology channel and artificial-intelligence materiality. Country conditioning changes the classification of the same task and the occupation exposure rankings, especially in lower-income economies. Country-conditioned scores improve out-of-country predictions of firms' production-technology use and AI adoption; physical-execution exposure tracks industrial-robot use and density, while Atlas scores align with observed work-related ChatGPT and Claude use across activities and countries. The share of tasks exposed to automation ranges from 3.3% to 61.6% across countries. It rises with income but varies considerably within income groups. Lower-income economies are more concentrated in rule-based and labour-substituting forms of automation, whereas physical execution, planning and inference channels, together with labour-augmenting uses of artificial intelligence, become more prominent with development. Combined with employment data, we find that women are disproportionately employed in occupations with substitution-facing exposure. Across countries, higher informality is associated with a smaller exposed-task share but a larger substitution-only share among exposed tasks. Machine-learning hypothesis generation methods point to both economic and institutional drivers: automation is more feasible where firms have machinery, digital records and connected systems, but less so where tasks depend on local knowledge and trusted relationships.

==> 00README.txt <==
Global Automation Atlas
Prashant Garg, Tommaso Crosta and Jasmin Baier
October 2026

MAIN DOCUMENT
Compile main.tex with pdfLaTeX. It produces the manuscript followed by the
Supplementary Appendix in one PDF, with separate bibliographies and working
cross-references. The layout is single-column, 11-point, A4 and one-sided.

SOURCE ORGANISATION
main.tex             Title, author affiliations and document assembly.
paper.tex            Main manuscript, including its references.
supplement.tex       Supplementary Appendix, including contents and references.
workingpaper.sty     Shared journal-neutral formatting.
references.bib       Bibliographic records.
additional_references.bib  Four references added in the latest manuscript.
paper.bbl and supplement.bbl  Pre-generated bibliographies.
figures/             Referenced figure assets only.
02_Tables/           Referenced table fragments.
03_Appendix/         Prompt protocols and output diagnostics.

BUILD
Recommended:
    latexmk -pdf main.tex

Alternatively:
    pdflatex main.tex
    bibtex paper
    bibtex supplement
    pdflatex main.tex
    pdflatex main.tex

No shell escape, model services, downloaded runtime files or external auxiliary
files are needed. The included .bbl files allow compilation without rerunning
BibTeX. If importing into Overleaf, use a new project and select main.tex as the
main document.

The manuscript retains six main figures, 34 appendix figures and 23 appendix
tables. Supplementary figure, table, equation and section numbers retain the
S prefix. Appendix page numbering starts at S1.

